Scratch as Social Network: Topic Modeling and Sentiment Analysis in Scratch Projects

Societal matters like the Black Lives Matter (BLM) movement influence software engineering, as the recent debate on replacing certain discriminatory terms such as whitelist/blacklist has shown. Identifying relevant and trending societal matters is important, and often done using social network analysis for traditional social media channels such as twitter. In this paper we explore whether this type of analysis can also be used for introspection of the software world, by looking at the thriving scene of young Scratch programmers. The educational programming language Scratch is not only used for teaching programming concepts, but offers a platform for young programmers to express and share their creativity on any topics of relevance. By analyzing titles and project comments in a dataset of 106.032 Scratch projects, we explore which topics are common in the Scratch community, whether socially relevant events are reflected and how how the sentiment in the comments is. It turns out that the diversity of topics within the Scratch projects make the analysis process challenging. Our results nevertheless show that topics from pop and net culture in particular are present, and even recent societal events such as the Covid-19 pandemic or BLM are to some extent reflected in Scratch. The tone in the comments is mostly positive with catchy youth language. Hence, despite the challenges, Scratch projects can be studied in the same way as social networks, which opens up new possibilities to improve our understanding of the behavior and motivation of novice programmers.

==> content/tables/topictable.txt <==
\begin{tabular}{lllrrrrr}
\toprule
{} &                                                                                                                                         top\_topic\_words &                                                                                                               word\_scores &  total\_views &  total\_loves &  total\_favorites &  topic\_size &  number\_of\_strong\_docs \\
topic &                                                                                                                                                         &                                                                                                                           &              &              &                  &             &                        \\
\midrule
0     &                                                                           un uh idk way ya le yo one dude au dont en na bit de ok really sorry two meme &      [0.57, 0.57, 0.56, 0.54, 0.53, 0.52, 0.52, 0.52, 0.51, 0.5, 0.5, 0.5, 0.5, 0.49, 0.49, 0.49, 0.48, 0.47, 0.47, 0.47] &      4334071 &       258478 &           205612 &       33342 &                  33334 \\
1     &                  pfp bfdi sharkyshar przygody covid scratcha pmv stickmin tvokids oyunu numberblock funkin baldi gacha blaster gobo dta ocs papyrus gra &    [0.61, 0.53, 0.51, 0.5, 0.49, 0.47, 0.47, 0.47, 0.46, 0.44, 0.42, 0.42, 0.41, 0.4, 0.39, 0.37, 0.37, 0.36, 0.35, 0.35] &        63943 &         5667 &             4331 &        1480 &                      0 \\
2     &                                     nutshell boi meme noob imposter bros nyan xd comic lol mashup smash sings rip classic cute version word funny scene &    [0.51, 0.51, 0.47, 0.47, 0.42, 0.41, 0.41, 0.41, 0.4, 0.4, 0.39, 0.38, 0.37, 0.37, 0.37, 0.36, 0.36, 0.36, 0.36, 0.35] &       128709 &        16326 &            12335 &         850 &                    134 \\
5     &                                          cat kitty chat paw pet mouse animal horse tail dog bunny monkey hedgehog bat bird snake pony frog spider shark &   [0.82, 0.74, 0.64, 0.47, 0.45, 0.41, 0.41, 0.41, 0.41, 0.4, 0.39, 0.39, 0.38, 0.38, 0.37, 0.37, 0.36, 0.36, 0.34, 0.34] &        52595 &         3891 &             2933 &         682 &                    120 \\
6     &                                 fanart drew fan comic drawing sketch oc cartoon mashup amv art doodle undertale anime collab gacha ocs pokemon draw gif &  [0.93, 0.39, 0.37, 0.37, 0.36, 0.36, 0.35, 0.35, 0.35, 0.35, 0.35, 0.35, 0.34, 0.34, 0.33, 0.33, 0.33, 0.32, 0.32, 0.31] &        25876 &         3694 &             2322 &         600 &                    362 \\
9     &                          song soundtrack music sings lyric sing playlist nutshell musical movie rp rap outro nightcore amv game mashup dance band video &      [0.8, 0.53, 0.52, 0.48, 0.47, 0.46, 0.45, 0.45, 0.44, 0.42, 0.42, 0.42, 0.41, 0.41, 0.4, 0.4, 0.4, 0.39, 0.39, 0.39] &        80724 &         3248 &             2702 &         479 &                     47 \\
15    &  minecraft roblox creeper lego portal tycoon zelda multiplayer pokemon lava parkour cod undertale fortnite spongebob nightcore clicker rpg pikachu fnaf &    [0.85, 0.49, 0.42, 0.41, 0.41, 0.4, 0.4, 0.37, 0.37, 0.35, 0.34, 0.34, 0.34, 0.33, 0.33, 0.33, 0.32, 0.32, 0.32, 0.31] &       141760 &         3696 &             3025 &         428 &                    172 \\
18    &        maze escape trail parkour dungeon portal jumpscares jumpscare nightmare stickmin chase lego alphabet cube runner catcher tower balloon tour hunt &    [0.94, 0.4, 0.4, 0.38, 0.36, 0.36, 0.36, 0.35, 0.35, 0.35, 0.35, 0.34, 0.34, 0.34, 0.34, 0.33, 0.32, 0.32, 0.32, 0.32] &        24662 &         1020 &              825 &         409 &                    167 \\
20    &          mario luigi zelda pokemon kirby minecraft pong sonic lego spongebob brawl tycoon undertale hedgehog pikachu galaxy nightcore smash flash ninja &   [0.87, 0.69, 0.51, 0.46, 0.43, 0.42, 0.4, 0.39, 0.38, 0.37, 0.37, 0.37, 0.36, 0.36, 0.36, 0.36, 0.35, 0.34, 0.33, 0.33] &       129392 &         3206 &             2737 &         402 &                    124 \\
23    &                             fight battle fighter brawl war warrior attack bomb smash win lose dodge gun shooter kill nightmare defense draw ninja break &      [0.79, 0.74, 0.63, 0.56, 0.55, 0.47, 0.47, 0.44, 0.44, 0.42, 0.42, 0.41, 0.41, 0.41, 0.4, 0.4, 0.4, 0.4, 0.39, 0.38] &        34099 &         1723 &             1423 &         377 &                     17 \\
24    &                                                                  lol omg xd wow oh yeah ya funny uh cool well really ok ay dude yo good hey kinda guess &    [0.89, 0.84, 0.81, 0.75, 0.72, 0.72, 0.71, 0.7, 0.7, 0.69, 0.68, 0.68, 0.68, 0.68, 0.67, 0.67, 0.65, 0.65, 0.63, 0.62] &        15960 &         1467 &             1023 &         371 &                     19 \\
25    &                            rylee luna hermione bonnie drew steven lyric scp dino zelda pmv angel girl crystal sister princess kitty doodle fanart mario &   [0.45, 0.44, 0.42, 0.4, 0.39, 0.38, 0.37, 0.35, 0.35, 0.34, 0.34, 0.33, 0.33, 0.32, 0.32, 0.32, 0.31, 0.31, 0.31, 0.31] &        18816 &         1877 &             1386 &         368 &                      0 \\
33    &     pokemon pikachu anime naruto zelda minecraft cartoon fanart nightcore spongebob brawl mario sprite potter kirby battle avatar sonic game basketball &   [0.86, 0.54, 0.51, 0.47, 0.4, 0.39, 0.38, 0.38, 0.37, 0.34, 0.34, 0.33, 0.33, 0.33, 0.33, 0.33, 0.32, 0.32, 0.32, 0.32] &        61921 &         2642 &             2085 &         260 &                     33 \\
41    &                          pong ping ball duck basketball balloon tv blaster frog soccer orange hedgehog bounce piggy shooter neon air bubble stick piano &  [0.71, 0.56, 0.38, 0.37, 0.35, 0.35, 0.34, 0.33, 0.33, 0.33, 0.33, 0.33, 0.32, 0.32, 0.31, 0.31, 0.31, 0.31, 0.31, 0.31] &        11025 &          756 &              598 &         238 &                    181 \\
49    &                         gift birthday christmas give amaze prize trade pet friend winner raffle feat party money toy holiday santa valentine candy card &   [0.91, 0.48, 0.47, 0.46, 0.43, 0.43, 0.42, 0.41, 0.4, 0.38, 0.38, 0.38, 0.38, 0.37, 0.37, 0.37, 0.37, 0.37, 0.36, 0.36] &        27380 &         3606 &             2282 &         217 &                    104 \\
53    &                    friday week night halloween episode playlist quiz day mashup fanart tribute desc zombie remastered bros valentine rp ep teaser comic &           [0.73, 0.38, 0.29, 0.26, 0.25, 0.24, 0.21, 0.21, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.19, 0.19, 0.19] &       117823 &         2349 &             1914 &         215 &                     31 \\
60    &                story tale history comic lesson character script episode epic update nightmare hero song mystery player book background prize drama talk &   [0.81, 0.72, 0.5, 0.45, 0.43, 0.42, 0.42, 0.41, 0.39, 0.39, 0.39, 0.38, 0.38, 0.38, 0.37, 0.37, 0.37, 0.37, 0.37, 0.37] &        25978 &         2484 &             1853 &         198 &                     19 \\
62    &                      potter harry hermione naruto wizard luna pokemon disney avatar zelda magic maze cake book anime bunny portal minecraft movie mario &     [0.78, 0.65, 0.63, 0.47, 0.44, 0.4, 0.4, 0.36, 0.34, 0.34, 0.34, 0.32, 0.31, 0.3, 0.29, 0.29, 0.29, 0.29, 0.29, 0.29] &        12302 &         1345 &             1006 &         197 &                     98 \\
68    &                dragon pokemon godzilla wing dinosaur dungeon lava monkey snake rocket unicorn angel warrior ninja shark fighter puff monster zelda dino &    [0.85, 0.43, 0.43, 0.43, 0.42, 0.41, 0.41, 0.41, 0.41, 0.41, 0.41, 0.4, 0.4, 0.39, 0.39, 0.39, 0.38, 0.38, 0.37, 0.37] &        10060 &          732 &              565 &         189 &                     40 \\
69    &            christmas santa merry holiday winter halloween birthday gift snow party potter candy valentine hermione dance angel tree coin contest summer &   [0.84, 0.57, 0.55, 0.5, 0.49, 0.46, 0.42, 0.39, 0.38, 0.37, 0.36, 0.35, 0.35, 0.34, 0.34, 0.33, 0.33, 0.33, 0.33, 0.33] &        13845 &         1413 &             1049 &         186 &                     27 \\
72    &                         rainbow nyan unicorn sky balloon pony bubble cloud butterfly purple dragon shark neon wave rocket rain crystal angel circle fly &   [0.85, 0.42, 0.41, 0.41, 0.4, 0.39, 0.38, 0.38, 0.37, 0.37, 0.37, 0.37, 0.37, 0.36, 0.35, 0.35, 0.34, 0.33, 0.33, 0.33] &        10704 &          828 &              659 &         185 &                     55 \\
\bottomrule
\end{tabular}

